Sequential Parametric Optimization for Rate-Splitting Precoding in Non-Orthogonal Unicast and Multicast Transmissions

This paper investigates rate-splitting (RS) precoding for non-orthogonal unicast and multicast (NOUM) transmissions using fully-digital and hybrid precoders. We study the nonconvex weighted sum-rate (WSR) maximization problem subject to a multicast requirement. We propose FALCON, an approach based on sequential parametric optimization, to solve the aforementioned problem. We show that FALCON converges to a local optimum without requiring judicious selection of an initial feasible point. Besides, we show through simulations that by leveraging RS, hybrid precoders can attain nearly the same performance as their fully-digital counterparts under certain specific settings.

==> data/convergence/a/FALCON_Digital_Multicast.txt <==
    1.0000   15.3980
    2.0000   14.1431
    3.0000   12.8369
    4.0000   11.3609
    5.0000    9.7823
    6.0000    8.1966
    7.0000    6.6522
    8.0000    6.0254
    9.0000    6.0007
   10.0000    6.0003
   11.0000    6.0001
   12.0000    6.0000
   13.0000    6.0000
   14.0000    6.0000
   15.0000    6.0000
   16.0000    6.0000
   17.0000    6.0000
   18.0000    6.0000
   19.0000    6.0000
   20.0000    6.0000
   21.0000    6.0000
   22.0000    6.0000
   23.0000    6.0000
   24.0000    6.0000
   25.0000    6.0000
   26.0000    6.0000
   27.0000    6.0000
   28.0000    6.0000
   29.0000    6.0000
   30.0000    6.0000
   31.0000    6.0000
   32.0000    6.0000
   33.0000    6.0000
   34.0000    6.0000
   35.0000    6.0000
   36.0000    6.0000
   37.0000    6.0000
   38.0000    6.0000
   39.0000    6.0000
   40.0000    6.0000
   41.0000    6.0000
   42.0000    6.0000
   43.0000    6.0000
   44.0000    6.0000
   45.0000    6.0000
   46.0000    6.0000
   47.0000    6.0000
   48.0000    6.0000
   49.0000    6.0000
   50.0000    6.0000
   51.0000    6.0000
   52.0000    6.0000
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/a/FALCON_Digital_Unicast.txt <==

    1.0000   18.2955
    2.0000   19.8632
    3.0000   20.6612
    4.0000   21.4576
    5.0000   22.2658
    6.0000   23.0077
    7.0000   23.6482
    8.0000   24.0048
    9.0000   24.0237
   10.0000   24.0252
   11.0000   24.0257
   12.0000   24.0259
   13.0000   24.0260
   14.0000   24.0260
   15.0000   24.0260
   16.0000   24.0260
   17.0000   24.0260
   18.0000   24.0260
   19.0000   24.0260
   20.0000   24.0260
   21.0000   24.0260
   22.0000   24.0260
   23.0000   24.0260
   24.0000   24.0260
   25.0000   24.0260
   26.0000   24.0260
   27.0000   24.0260
   28.0000   24.0260
   29.0000   24.0260
   30.0000   24.0260
   31.0000   24.0260
   32.0000   24.0260
   33.0000   24.0260
   34.0000   24.0260
   35.0000   24.0260
   36.0000   24.0260
   37.0000   24.0260
   38.0000   24.0260
   39.0000   24.0260
   40.0000   24.0260
   41.0000   24.0260
   42.0000   24.0260
   43.0000   24.0260
   44.0000   24.0260
   45.0000   24.0260
   46.0000   24.0260
   47.0000   24.0260
   48.0000   24.0260
   49.0000   24.0260
   50.0000   24.0260
   51.0000   24.0260
   52.0000   24.0260
   53.0000   24.0260
   54.0000   24.0260
   55.0000   24.0260
   56.0000   24.0260
   57.0000   24.0260
   58.0000   24.0260
   59.0000   24.0260
   60.0000   24.0260

==> data/convergence/a/FALCON_Hybrid_Unicast.txt <==
    1.0000   17.3624
    2.0000   19.2016
    3.0000   20.0004
    4.0000   20.6485
    5.0000   21.2752
    6.0000   21.8247
    7.0000   22.2721
    8.0000   22.5591
    9.0000   22.6018
   10.0000   22.6063
   11.0000   22.6079
   12.0000   22.6085
   13.0000   22.6087
   14.0000   22.6087
   15.0000   22.6087
   16.0000   22.6087
   17.0000   22.6087
   18.0000   22.6087
   19.0000   22.6087
   20.0000   22.6087
   21.0000   22.6087
   22.0000   22.6087
   23.0000   22.6087
   24.0000   22.6087
   25.0000   22.6087
   26.0000   22.6087
   27.0000   22.6087
   28.0000   22.6087
   29.0000   22.6087
   30.0000   22.6087
   31.0000   22.6087
   32.0000   22.6087
   33.0000   22.6087
   34.0000   22.6087
   35.0000   22.6087
   36.0000   22.6087
   37.0000   22.6087
   38.0000   22.6087
   39.0000   22.6087
   40.0000   22.6087
   41.0000   22.6087
   42.0000   22.6087
   43.0000   22.6087
   44.0000   22.6087
   45.0000   22.6087
   46.0000   22.6087
   47.0000   22.6087
   48.0000   22.6087
   49.0000   22.6087
   50.0000   22.6087
   51.0000   22.6087
   52.0000   22.6087
   53.0000   22.6087
   54.0000   22.6087
   55.0000   22.6087
   56.0000   22.6087
   57.0000   22.6087
   58.0000   22.6087
   59.0000   22.6087
   60.0000   22.6087

==> data/convergence/a/WMMSE_Digital_MRT_with_SVD_Multicast.txt <==
    1.0000   10.4765
    2.0000   10.1772
    3.0000   10.5446
    4.0000   10.4583
    5.0000   10.1924
    6.0000    9.9405
    7.0000    9.6883
    8.0000    9.4389
    9.0000    9.1945
   10.0000    8.9546
   11.0000    8.7198
   12.0000    8.4901
   13.0000    8.2654
   14.0000    8.0455
   15.0000    7.8305
   16.0000    7.6200
   17.0000    7.4138
   18.0000    7.2120
   19.0000    7.0137
   20.0000    6.8197
   21.0000    6.6292
   22.0000    6.4423
   23.0000    6.2587
   24.0000    6.0779
   25.0000    5.9667
   26.0000    6.0150
   27.0000    5.9934
   28.0000    6.0029
   29.0000    5.9987
   30.0000    6.0006
   31.0000    5.9998
   32.0000    6.0001
   33.0000    6.0000
   34.0000    6.0000
   35.0000    6.0000
   36.0000    6.0000
   37.0000    6.0000
   38.0000    6.0000
   39.0000    6.0000
   40.0000    6.0000
   41.0000    6.0000
   42.0000    6.0000
   43.0000    6.0000
   44.0000    6.0000
   45.0000    6.0000
   46.0000    6.0000
   47.0000    6.0000
   48.0000    6.0000
   49.0000    6.0000
   50.0000    6.0000
   51.0000    6.0000
   52.0000    6.0000
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/a/WMMSE_Digital_MRT_with_SVD_Unicast.txt <==
    1.0000   20.3574
    2.0000   21.1294
    3.0000   21.6762
    4.0000   21.9713
    5.0000   22.1613
    6.0000   22.3126
    7.0000   22.4500
    8.0000   22.5783
    9.0000   22.6991
   10.0000   22.8134
   11.0000   22.9219
   12.0000   23.0251
   13.0000   23.1236
   14.0000   23.2177
   15.0000   23.3078
   16.0000   23.3942
   17.0000   23.4771
   18.0000   23.5568
   19.0000   23.6334
   20.0000   23.7071
   21.0000   23.7780
   22.0000   23.8462
   23.0000   23.9120
   24.0000   23.9755
   25.0000   24.0140
   26.0000   23.9911
   27.0000   24.0050
   28.0000   24.0006
   29.0000   24.0042
   30.0000   24.0042
   31.0000   24.0057
   32.0000   24.0064
   33.0000   24.0074
   34.0000   24.0082
   35.0000   24.0091
   36.0000   24.0099
   37.0000   24.0106
   38.0000   24.0113
   39.0000   24.0120
   40.0000   24.0127
   41.0000   24.0133
   42.0000   24.0139
   43.0000   24.0144
   44.0000   24.0150
   45.0000   24.0155
   46.0000   24.0160
   47.0000   24.0164
   48.0000   24.0169
   49.0000   24.0173
   50.0000   24.0177
   51.0000   24.0181
   52.0000   24.0185
   53.0000   24.0188
   54.0000   24.0192
   55.0000   24.0195
   56.0000   24.0198
   57.0000   24.0201
   58.0000   24.0203
   59.0000   24.0206
   60.0000   24.0209

==> data/convergence/a/WMMSE_Digital_SLNR_with_SVD_Multicast.txt <==
    1.0000   18.7313
    2.0000   17.3996
    3.0000   16.4544
    4.0000   16.0045
    5.0000   16.0382
    6.0000   15.8736
    7.0000   15.2859
    8.0000   14.7552
    9.0000   14.2739
   10.0000   13.8335
   11.0000   13.4289
   12.0000   13.0542
   13.0000   12.7050
   14.0000   12.3774
   15.0000   12.0675
   16.0000   11.7713
   17.0000   11.4856
   18.0000   11.2069
   19.0000   10.9369
   20.0000   10.7667
   21.0000   10.5417
   22.0000   10.3202
   23.0000   10.0860
   24.0000    9.8502
   25.0000    9.6132
   26.0000    9.3781
   27.0000    9.1458
   28.0000    8.9172
   29.0000    8.6927
   30.0000    8.4725
   31.0000    8.2568
   32.0000    8.0452
   33.0000    7.8379
   34.0000    7.6346
   35.0000    7.4352
   36.0000    7.2395
   37.0000    7.0473
   38.0000    6.8585
   39.0000    6.6732
   40.0000    6.4909
   41.0000    6.3118
   42.0000    6.1357
   43.0000    5.9624
   44.0000    6.0171
   45.0000    5.9926
   46.0000    6.0034
   47.0000    5.9986
   48.0000    6.0007
   49.0000    5.9998
   50.0000    6.0002
   51.0000    6.0000
   52.0000    6.0001
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/a/WMMSE_Digital_SLNR_with_SVD_Unicast.txt <==
    1.0000   12.4547
    2.0000   13.8939
    3.0000   15.0597
    4.0000   16.0091
    5.0000   16.8139
    6.0000   17.5110
    7.0000   18.0196
    8.0000   18.4177
    9.0000   18.7843
   10.0000   19.1217
   11.0000   19.4356
   12.0000   19.7294
   13.0000   20.0060
   14.0000   20.2673
   15.0000   20.5150
   16.0000   20.7501
   17.0000   20.9735
   18.0000   21.1857
   19.0000   21.3868
   20.0000   21.5750
   21.0000   21.7484
   22.0000   21.9085
   23.0000   22.0570
   24.0000   22.1958
   25.0000   22.3264
   26.0000   22.4498
   27.0000   22.5671
   28.0000   22.6790
   29.0000   22.7860
   30.0000   22.8884
   31.0000   22.9867
   32.0000   23.0812
   33.0000   23.1720
   34.0000   23.2595
   35.0000   23.3437
   36.0000   23.4249
   37.0000   23.5032
   38.0000   23.5788
   39.0000   23.6516
   40.0000   23.7220
   41.0000   23.7899
   42.0000   23.8555
   43.0000   23.9188
   44.0000   23.8977
   45.0000   23.9177
   46.0000   23.9172
   47.0000   23.9253
   48.0000   23.9291
   49.0000   23.9345
   50.0000   23.9388
   51.0000   23.9432
   52.0000   23.9473
   53.0000   23.9512
   54.0000   23.9549
   55.0000   23.9584
   56.0000   23.9617
   57.0000   23.9648
   58.0000   23.9678
   59.0000   23.9707
   60.0000   23.9734

==> data/convergence/a/WMMSE_Digital_ZF_with_SVD_Multicast.txt <==
    1.0000   15.0685
    2.0000   14.4398
    3.0000   13.9983
    4.0000   13.8968
    5.0000   14.2607
    6.0000   14.3812
    7.0000   13.9962
    8.0000   13.5891
    9.0000   13.2123
   10.0000   12.8475
   11.0000   12.4985
   12.0000   12.1628
   13.0000   11.8397
   14.0000   11.5283
   15.0000   11.2276
   16.0000   10.9370
   17.0000   10.6556
   18.0000   10.3828
   19.0000   10.1180
   20.0000    9.8607
   21.0000    9.6105
   22.0000    9.3668
   23.0000    9.1293
   24.0000    8.8975
   25.0000    8.6713
   26.0000    8.4502
   27.0000    8.2340
   28.0000    8.0224
   29.0000    7.8152
   30.0000    7.6122
   31.0000    7.4131
   32.0000    7.2177
   33.0000    7.0258
   34.0000    6.8374
   35.0000    6.6523
   36.0000    6.4704
   37.0000    6.2914
   38.0000    6.1156
   39.0000    5.9513
   40.0000    6.0221
   41.0000    5.9903
   42.0000    6.0044
   43.0000    5.9981
   44.0000    6.0009
   45.0000    5.9997
   46.0000    6.0002
   47.0000    6.0000
   48.0000    6.0001
   49.0000    6.0000
   50.0000    6.0000
   51.0000    6.0000
   52.0000    6.0000
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/a/WMMSE_Digital_ZF_with_SVD_Unicast.txt <==
    1.0000   15.6726
    2.0000   16.7423
    3.0000   17.5891
    4.0000   18.3244
    5.0000   18.9722
    6.0000   19.5369
    7.0000   19.8928
    8.0000   20.1530
    9.0000   20.3949
   10.0000   20.6193
   11.0000   20.8293
   12.0000   21.0262
   13.0000   21.2116
   14.0000   21.3867
   15.0000   21.5525
   16.0000   21.7097
   17.0000   21.8593
   18.0000   22.0016
   19.0000   22.1374
   20.0000   22.2671
   21.0000   22.3911
   22.0000   22.5099
   23.0000   22.6237
   24.0000   22.7328
   25.0000   22.8376
   26.0000   22.9383
   27.0000   23.0352
   28.0000   23.1284
   29.0000   23.2181
   30.0000   23.3045
   31.0000   23.3878
   32.0000   23.4681
   33.0000   23.5456
   34.0000   23.6203
   35.0000   23.6924
   36.0000   23.7620
   37.0000   23.8293
   38.0000   23.8942
   39.0000   23.9540
   40.0000   23.9247
   41.0000   23.9479
   42.0000   23.9443
   43.0000   23.9522
   44.0000   23.9546
   45.0000   23.9590
   46.0000   23.9623
   47.0000   23.9658
   48.0000   23.9689
   49.0000   23.9719
   50.0000   23.9748
   51.0000   23.9775
   52.0000   23.9800
   53.0000   23.9824
   54.0000   23.9847
   55.0000   23.9869
   56.0000   23.9889
   57.0000   23.9908
   58.0000   23.9927
   59.0000   23.9944
   60.0000   23.9960

==> data/convergence/a/WMMSE_Hybrid_MRT_with_SVD_Unicast.txt <==
    1.0000   18.5678
    2.0000   21.1333
    3.0000   21.3110
    4.0000   21.4525
    5.0000   21.5838
    6.0000   21.7050
    7.0000   21.8173
    8.0000   21.9217
    9.0000   22.0189
   10.0000   22.1098
   11.0000   22.1948
   12.0000   22.2744
   13.0000   22.3491
   14.0000   22.4193
   15.0000   22.4852
   16.0000   22.5471
   17.0000   22.5912
   18.0000   22.5674
   19.0000   22.5860
   20.0000   22.5815
   21.0000   22.5868
   22.0000   22.5874
   23.0000   22.5898
   24.0000   22.5912
   25.0000   22.5928
   26.0000   22.5941
   27.0000   22.5954
   28.0000   22.5965
   29.0000   22.5976
   30.0000   22.5985
   31.0000   22.5994
   32.0000   22.6002
   33.0000   22.6009
   34.0000   22.6016
   35.0000   22.6022
   36.0000   22.6028
   37.0000   22.6033
   38.0000   22.6038
   39.0000   22.6042
   40.0000   22.6046
   41.0000   22.6049
   42.0000   22.6053
   43.0000   22.6056
   44.0000   22.6058
   45.0000   22.6061
   46.0000   22.6063
   47.0000   22.6065
   48.0000   22.6067
   49.0000   22.6069
   50.0000   22.6070
   51.0000   22.6072
   52.0000   22.6073
   53.0000   22.6074
   54.0000   22.6076
   55.0000   22.6077
   56.0000   22.6078
   57.0000   22.6078
   58.0000   22.6078
   59.0000   22.6078
   60.0000   22.6078

==> data/convergence/a/WMMSE_Hybrid_SLNR_with_SVD_Unicast.txt <==
    1.0000   14.5595
    2.0000   15.7847
    3.0000   16.7824
    4.0000   17.6231
    5.0000   18.2700
    6.0000   18.6746
    7.0000   18.9993
    8.0000   19.2948
    9.0000   19.5651
   10.0000   19.8124
   11.0000   20.0379
   12.0000   20.2451
   13.0000   20.4364
   14.0000   20.6141
   15.0000   20.7797
   16.0000   20.9347
   17.0000   21.0802
   18.0000   21.2169
   19.0000   21.3458
   20.0000   21.4674
   21.0000   21.5822
   22.0000   21.6908
   23.0000   21.7936
   24.0000   21.8908
   25.0000   21.9830
   26.0000   22.0702
   27.0000   22.1529
   28.0000   22.2313
   29.0000   22.3056
   30.0000   22.3759
   31.0000   22.4426
   32.0000   22.5058
   33.0000   22.5656
   34.0000   22.5575
   35.0000   22.5661
   36.0000   22.5672
   37.0000   22.5710
   38.0000   22.5733
   39.0000   22.5759
   40.0000   22.5781
   41.0000   22.5803
   42.0000   22.5822
   43.0000   22.5841
   44.0000   22.5858
   45.0000   22.5874
   46.0000   22.5888
   47.0000   22.5902
   48.0000   22.5915
   49.0000   22.5927
   50.0000   22.5938
   51.0000   22.5948
   52.0000   22.5958
   53.0000   22.5967
   54.0000   22.5975
   55.0000   22.5983
   56.0000   22.5990
   57.0000   22.5997
   58.0000   22.6003
   59.0000   22.6009
   60.0000   22.6014

==> data/convergence/a/WMMSE_Hybrid_ZF_with_SVD_Unicast.txt <==
    1.0000   15.2469
    2.0000   16.1722
    3.0000   16.9867
    4.0000   17.7111
    5.0000   18.3524
    6.0000   18.7559
    7.0000   19.0587
    8.0000   19.3345
    9.0000   19.5872
   10.0000   19.8208
   11.0000   20.0375
   12.0000   20.2392
   13.0000   20.4274
   14.0000   20.6036
   15.0000   20.7687
   16.0000   20.9239
   17.0000   21.0699
   18.0000   21.2074
   19.0000   21.3372
   20.0000   21.4597
   21.0000   21.5755
   22.0000   21.6850
   23.0000   21.7886
   24.0000   21.8867
   25.0000   21.9796
   26.0000   22.0677
   27.0000   22.1511
   28.0000   22.2301
   29.0000   22.3050
   30.0000   22.3760
   31.0000   22.4432
   32.0000   22.5069
   33.0000   22.5672
   34.0000   22.5784
   35.0000   22.5732
   36.0000   22.5800
   37.0000   22.5802
   38.0000   22.5830
   39.0000   22.5845
   40.0000   22.5863
   41.0000   22.5878
   42.0000   22.5893
   43.0000   22.5907
   44.0000   22.5919
   45.0000   22.5931
   46.0000   22.5942
   47.0000   22.5952
   48.0000   22.5962
   49.0000   22.5970
   50.0000   22.5978
   51.0000   22.5986
   52.0000   22.5993
   53.0000   22.6000
   54.0000   22.6006
   55.0000   22.6011
   56.0000   22.6017
   57.0000   22.6022
   58.0000   22.6026
   59.0000   22.6030
   60.0000   22.6034

==> data/convergence/b/FALCON_Digital_Unicast.txt <==

    1.0000   18.2955
    2.0000   19.8632
    3.0000   20.6612
    4.0000   21.4576
    5.0000   22.2658
    6.0000   23.0077
    7.0000   23.6482
    8.0000   24.0048
    9.0000   24.0237
   10.0000   24.0252
   11.0000   24.0257
   12.0000   24.0259
   13.0000   24.0260
   14.0000   24.0260
   15.0000   24.0260
   16.0000   24.0260
   17.0000   24.0260
   18.0000   24.0260
   19.0000   24.0260
   20.0000   24.0260
   21.0000   24.0260
   22.0000   24.0260
   23.0000   24.0260
   24.0000   24.0260
   25.0000   24.0260
   26.0000   24.0260
   27.0000   24.0260
   28.0000   24.0260
   29.0000   24.0260
   30.0000   24.0260
   31.0000   24.0260
   32.0000   24.0260
   33.0000   24.0260
   34.0000   24.0260
   35.0000   24.0260
   36.0000   24.0260
   37.0000   24.0260
   38.0000   24.0260
   39.0000   24.0260
   40.0000   24.0260
   41.0000   24.0260
   42.0000   24.0260
   43.0000   24.0260
   44.0000   24.0260
   45.0000   24.0260
   46.0000   24.0260
   47.0000   24.0260
   48.0000   24.0260
   49.0000   24.0260
   50.0000   24.0260
   51.0000   24.0260
   52.0000   24.0260
   53.0000   24.0260
   54.0000   24.0260
   55.0000   24.0260
   56.0000   24.0260
   57.0000   24.0260
   58.0000   24.0260
   59.0000   24.0260
   60.0000   24.0260

==> data/convergence/b/FALCON_Multicast.txt <==
    1.0000   15.3980
    2.0000   14.1431
    3.0000   12.8369
    4.0000   11.3609
    5.0000    9.7823
    6.0000    8.1966
    7.0000    6.6522
    8.0000    6.0254
    9.0000    6.0007
   10.0000    6.0003
   11.0000    6.0001
   12.0000    6.0000
   13.0000    6.0000
   14.0000    6.0000
   15.0000    6.0000
   16.0000    6.0000
   17.0000    6.0000
   18.0000    6.0000
   19.0000    6.0000
   20.0000    6.0000
   21.0000    6.0000
   22.0000    6.0000
   23.0000    6.0000
   24.0000    6.0000
   25.0000    6.0000
   26.0000    6.0000
   27.0000    6.0000
   28.0000    6.0000
   29.0000    6.0000
   30.0000    6.0000
   31.0000    6.0000
   32.0000    6.0000
   33.0000    6.0000
   34.0000    6.0000
   35.0000    6.0000
   36.0000    6.0000
   37.0000    6.0000
   38.0000    6.0000
   39.0000    6.0000
   40.0000    6.0000
   41.0000    6.0000
   42.0000    6.0000
   43.0000    6.0000
   44.0000    6.0000
   45.0000    6.0000
   46.0000    6.0000
   47.0000    6.0000
   48.0000    6.0000
   49.0000    6.0000
   50.0000    6.0000
   51.0000    6.0000
   52.0000    6.0000
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/b/WMMSE_Digital_MRT_with_SVD_Unicast_0.70.txt <==
    1.0000   16.4650
    2.0000   21.4220
    3.0000   21.9042
    4.0000   22.2523
    5.0000   22.4989
    6.0000   22.7008
    7.0000   22.8740
    8.0000   23.0267
    9.0000   23.1632
   10.0000   23.2867
   11.0000   23.3998
   12.0000   23.5042
   13.0000   23.6014
   14.0000   23.6925
   15.0000   23.7781
   16.0000   23.8588
   17.0000   23.9352
   18.0000   23.9527
   19.0000   23.9521
   20.0000   23.9623
   21.0000   23.9662
   22.0000   23.9721
   23.0000   23.9764
   24.0000   23.9808
   25.0000   23.9846
   26.0000   23.9881
   27.0000   23.9913
   28.0000   23.9942
   29.0000   23.9969
   30.0000   23.9993
   31.0000   24.0015
   32.0000   24.0036
   33.0000   24.0054
   34.0000   24.0071
   35.0000   24.0087
   36.0000   24.0101
   37.0000   24.0114
   38.0000   24.0126
   39.0000   24.0137
   40.0000   24.0147
   41.0000   24.0156
   42.0000   24.0165
   43.0000   24.0172
   44.0000   24.0179
   45.0000   24.0186
   46.0000   24.0192
   47.0000   24.0197
   48.0000   24.0202
   49.0000   24.0207
   50.0000   24.0211
   51.0000   24.0215
   52.0000   24.0218
   53.0000   24.0222
   54.0000   24.0225
   55.0000   24.0228
   56.0000   24.0230
   57.0000   24.0232
   58.0000   24.0235
   59.0000   24.0237
   60.0000   24.0238

==> data/convergence/b/WMMSE_Digital_MRT_with_SVD_Unicast_0.75.txt <==
    1.0000   19.8510
    2.0000   22.8496
    3.0000   23.0911
    4.0000   23.2392
    5.0000   23.3637
    6.0000   23.4742
    7.0000   23.5757
    8.0000   23.6690
    9.0000   23.7560
   10.0000   23.8374
   11.0000   23.9141
   12.0000   23.9768
   13.0000   23.9506
   14.0000   23.9740
   15.0000   23.9710
   16.0000   23.9789
   17.0000   23.9814
   18.0000   23.9857
   19.0000   23.9887
   20.0000   23.9919
   21.0000   23.9946
   22.0000   23.9972
   23.0000   23.9995
   24.0000   24.0016
   25.0000   24.0036
   26.0000   24.0054
   27.0000   24.0070
   28.0000   24.0085
   29.0000   24.0099
   30.0000   24.0112
   31.0000   24.0124
   32.0000   24.0134
   33.0000   24.0144
   34.0000   24.0153
   35.0000   24.0162
   36.0000   24.0169
   37.0000   24.0176
   38.0000   24.0183
   39.0000   24.0189
   40.0000   24.0194
   41.0000   24.0199
   42.0000   24.0204
   43.0000   24.0208
   44.0000   24.0212
   45.0000   24.0216
   46.0000   24.0219
   47.0000   24.0223
   48.0000   24.0225
   49.0000   24.0228
   50.0000   24.0230
   51.0000   24.0233
   52.0000   24.0235
   53.0000   24.0237
   54.0000   24.0238
   55.0000   24.0240
   56.0000   24.0242
   57.0000   24.0243
   58.0000   24.0244
   59.0000   24.0245
   60.0000   24.0246

==> data/convergence/b/WMMSE_Digital_MRT_with_SVD_Unicast_0.80.txt <==
    1.0000   21.8770
    2.0000   23.1625
    3.0000   23.3579
    4.0000   23.4663
    5.0000   23.5642
    6.0000   23.6545
    7.0000   23.7386
    8.0000   23.8176
    9.0000   23.8921
   10.0000   23.9628
   11.0000   24.0023
   12.0000   23.9833
   13.0000   23.9979
   14.0000   23.9952
   15.0000   23.9997
   16.0000   24.0007
   17.0000   24.0030
   18.0000   24.0045
   19.0000   24.0062
   20.0000   24.0076
   21.0000   24.0089
   22.0000   24.0101
   23.0000   24.0113
   24.0000   24.0124
   25.0000   24.0133
   26.0000   24.0142
   27.0000   24.0151
   28.0000   24.0159
   29.0000   24.0166
   30.0000   24.0173
   31.0000   24.0179
   32.0000   24.0185
   33.0000   24.0190
   34.0000   24.0195
   35.0000   24.0199
   36.0000   24.0204
   37.0000   24.0208
   38.0000   24.0211
   39.0000   24.0215
   40.0000   24.0218
   41.0000   24.0221
   42.0000   24.0224
   43.0000   24.0226
   44.0000   24.0228
   45.0000   24.0231
   46.0000   24.0233
   47.0000   24.0235
   48.0000   24.0236
   49.0000   24.0238
   50.0000   24.0239
   51.0000   24.0241
   52.0000   24.0242
   53.0000   24.0243
   54.0000   24.0245
   55.0000   24.0246
   56.0000   24.0247
   57.0000   24.0247
   58.0000   24.0248
   59.0000   24.0249
   60.0000   24.0250

==> data/convergence/b/WMMSE_Digital_MRT_with_SVD_Unicast_0.85.txt <==

    1.0000   22.2621
    2.0000   22.7952
    3.0000   23.0747
    4.0000   23.2265
    5.0000   23.3328
    6.0000   23.4296
    7.0000   23.5201
    8.0000   23.6055
    9.0000   23.6863
   10.0000   23.7631
   11.0000   23.8363
   12.0000   23.9062
   13.0000   23.9731
   14.0000   24.0148
   15.0000   23.9917
   16.0000   24.0065
   17.0000   24.0022
   18.0000   24.0061
   19.0000   24.0062
   20.0000   24.0079
   21.0000   24.0088
   22.0000   24.0099
   23.0000   24.0109
   24.0000   24.0118
   25.0000   24.0126
   26.0000   24.0134
   27.0000   24.0142
   28.0000   24.0149
   29.0000   24.0155
   30.0000   24.0162
   31.0000   24.0167
   32.0000   24.0173
   33.0000   24.0178
   34.0000   24.0183
   35.0000   24.0187
   36.0000   24.0192
   37.0000   24.0196
   38.0000   24.0199
   39.0000   24.0203
   40.0000   24.0206
   41.0000   24.0209
   42.0000   24.0212
   43.0000   24.0215
   44.0000   24.0217
   45.0000   24.0220
   46.0000   24.0222
   47.0000   24.0224
   48.0000   24.0226
   49.0000   24.0228
   50.0000   24.0230
   51.0000   24.0232
   52.0000   24.0233
   53.0000   24.0235
   54.0000   24.0236
   55.0000   24.0238
   56.0000   24.0239
   57.0000   24.0240
   58.0000   24.0241
   59.0000   24.0242
   60.0000   24.0243

==> data/convergence/b/WMMSE_Digital_MRT_with_SVD_Unicast_0.90.txt <==
    1.0000   20.3574
    2.0000   21.1294
    3.0000   21.6762
    4.0000   21.9713
    5.0000   22.1613
    6.0000   22.3126
    7.0000   22.4500
    8.0000   22.5783
    9.0000   22.6991
   10.0000   22.8134
   11.0000   22.9219
   12.0000   23.0251
   13.0000   23.1236
   14.0000   23.2177
   15.0000   23.3078
   16.0000   23.3942
   17.0000   23.4771
   18.0000   23.5568
   19.0000   23.6334
   20.0000   23.7071
   21.0000   23.7780
   22.0000   23.8462
   23.0000   23.9120
   24.0000   23.9755
   25.0000   24.0140
   26.0000   23.9911
   27.0000   24.0050
   28.0000   24.0006
   29.0000   24.0042
   30.0000   24.0042
   31.0000   24.0057
   32.0000   24.0064
   33.0000   24.0074
   34.0000   24.0082
   35.0000   24.0091
   36.0000   24.0099
   37.0000   24.0106
   38.0000   24.0113
   39.0000   24.0120
   40.0000   24.0127
   41.0000   24.0133
   42.0000   24.0139
   43.0000   24.0144
   44.0000   24.0150
   45.0000   24.0155
   46.0000   24.0160
   47.0000   24.0164
   48.0000   24.0169
   49.0000   24.0173
   50.0000   24.0177
   51.0000   24.0181
   52.0000   24.0185
   53.0000   24.0188
   54.0000   24.0192
   55.0000   24.0195
   56.0000   24.0198
   57.0000   24.0201
   58.0000   24.0203
   59.0000   24.0206
   60.0000   24.0209

==> data/convergence/b/WMMSE_Digital_MRT_with_SVD_Unicast_0.95.txt <==

    1.0000   17.3867
    2.0000   18.3049
    3.0000   18.9948
    4.0000   19.6436
    5.0000   20.1508
    6.0000   20.4510
    7.0000   20.6941
    8.0000   20.9178
    9.0000   21.1226
   10.0000   21.3130
   11.0000   21.4906
   12.0000   21.6573
   13.0000   21.8143
   14.0000   21.9627
   15.0000   22.1035
   16.0000   22.2373
   17.0000   22.3647
   18.0000   22.4863
   19.0000   22.6026
   20.0000   22.7138
   21.0000   22.8204
   22.0000   22.9227
   23.0000   23.0209
   24.0000   23.1152
   25.0000   23.2060
   26.0000   23.2933
   27.0000   23.3774
   28.0000   23.4584
   29.0000   23.5366
   30.0000   23.6119
   31.0000   23.6846
   32.0000   23.7547
   33.0000   23.8223
   34.0000   23.8876
   35.0000   23.9507
   36.0000   23.9752
   37.0000   23.9628
   38.0000   23.9736
   39.0000   23.9729
   40.0000   23.9771
   41.0000   23.9789
   42.0000   23.9815
   43.0000   23.9836
   44.0000   23.9858
   45.0000   23.9878
   46.0000   23.9898
   47.0000   23.9916
   48.0000   23.9933
   49.0000   23.9949
   50.0000   23.9965
   51.0000   23.9979
   52.0000   23.9993
   53.0000   24.0006
   54.0000   24.0019
   55.0000   24.0031
   56.0000   24.0042
   57.0000   24.0053
   58.0000   24.0063
   59.0000   24.0073
   60.0000   24.0082

==> data/convergence/b/WMMSE_Digital_MRT_with_SVD_Unicast_0.99.txt <==
    1.0000   14.3098
    2.0000   15.1997
    3.0000   15.9715
    4.0000   16.6702
    5.0000   17.3125
    6.0000   17.8942
    7.0000   18.3325
    8.0000   18.7033
    9.0000   19.0329
   10.0000   19.3272
   11.0000   19.5934
   12.0000   19.8361
   13.0000   20.0588
   14.0000   20.2644
   15.0000   20.4551
   16.0000   20.6325
   17.0000   20.7982
   18.0000   20.9533
   19.0000   21.0988
   20.0000   21.2356
   21.0000   21.3643
   22.0000   21.4857
   23.0000   21.6002
   24.0000   21.7084
   25.0000   21.8107
   26.0000   21.9074
   27.0000   21.9989
   28.0000   22.0856
   29.0000   22.1676
   30.0000   22.2453
   31.0000   22.3189
   32.0000   22.3886
   33.0000   22.4546
   34.0000   22.5171
   35.0000   22.5763
   36.0000   22.5972
   37.0000   22.5842
   38.0000   22.5938
   39.0000   22.5914
   40.0000   22.5941
   41.0000   22.5944
   42.0000   22.5957
   43.0000   22.5965
   44.0000   22.5974
   45.0000   22.5981
   46.0000   22.5988
   47.0000   22.5995
   48.0000   22.6001
   49.0000   22.6007
   50.0000   22.6013
   51.0000   22.6018
   52.0000   22.6023
   53.0000   22.6027
   54.0000   22.6031
   55.0000   22.6035
   56.0000   22.6038
   57.0000   22.6042
   58.0000   22.6045
   59.0000   22.6048
   60.0000   22.6050

==> data/convergence/b/WMMSE_MRT_with_SVD_Multicast_0.70.txt <==
    1.0000   10.9347
    2.0000    9.9940
    3.0000    9.1125
    4.0000    8.4939
    5.0000    8.3391
    6.0000    8.1714
    7.0000    7.9810
    8.0000    7.7879
    9.0000    7.5871
   10.0000    7.3852
   11.0000    7.1828
   12.0000    6.9821
   13.0000    6.7839
   14.0000    6.5888
   15.0000    6.3970
   16.0000    6.2087
   17.0000    6.0237
   18.0000    5.9901
   19.0000    6.0047
   20.0000    5.9982
   21.0000    6.0011
   22.0000    5.9998
   23.0000    6.0004
   24.0000    6.0001
   25.0000    6.0002
   26.0000    6.0001
   27.0000    6.0001
   28.0000    6.0001
   29.0000    6.0001
   30.0000    6.0001
   31.0000    6.0001
   32.0000    6.0001
   33.0000    6.0001
   34.0000    6.0001
   35.0000    6.0001
   36.0000    6.0001
   37.0000    6.0001
   38.0000    6.0000
   39.0000    6.0000
   40.0000    6.0000
   41.0000    6.0000
   42.0000    6.0000
   43.0000    6.0000
   44.0000    6.0000
   45.0000    6.0000
   46.0000    6.0000
   47.0000    6.0000
   48.0000    6.0000
   49.0000    6.0000
   50.0000    6.0000
   51.0000    6.0000
   52.0000    6.0000
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/b/WMMSE_MRT_with_SVD_Multicast_0.75.txt <==
    1.0000    8.8488
    2.0000    7.9015
    3.0000    7.5389
    4.0000    7.4272
    5.0000    7.2250
    6.0000    7.0521
    7.0000    6.8600
    8.0000    6.6723
    9.0000    6.4822
   10.0000    6.2944
   11.0000    6.1087
   12.0000    5.9545
   13.0000    6.0208
   14.0000    5.9911
   15.0000    6.0041
   16.0000    5.9983
   17.0000    6.0009
   18.0000    5.9998
   19.0000    6.0003
   20.0000    6.0000
   21.0000    6.0001
   22.0000    6.0001
   23.0000    6.0001
   24.0000    6.0001
   25.0000    6.0001
   26.0000    6.0001
   27.0000    6.0001
   28.0000    6.0001
   29.0000    6.0001
   30.0000    6.0001
   31.0000    6.0000
   32.0000    6.0000
   33.0000    6.0000
   34.0000    6.0000
   35.0000    6.0000
   36.0000    6.0000
   37.0000    6.0000
   38.0000    6.0000
   39.0000    6.0000
   40.0000    6.0000
   41.0000    6.0000
   42.0000    6.0000
   43.0000    6.0000
   44.0000    6.0000
   45.0000    6.0000
   46.0000    6.0000
   47.0000    6.0000
   48.0000    6.0000
   49.0000    6.0000
   50.0000    6.0000
   51.0000    6.0000
   52.0000    6.0000
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/b/WMMSE_MRT_with_SVD_Multicast_0.80.txt <==
    1.0000    8.1259
    2.0000    7.4566
    3.0000    7.3869
    4.0000    7.1783
    5.0000    7.0056
    6.0000    6.8157
    7.0000    6.6293
    8.0000    6.4416
    9.0000    6.2558
   10.0000    6.0716
   11.0000    5.9696
   12.0000    6.0138
   13.0000    5.9940
   14.0000    6.0027
   15.0000    5.9989
   16.0000    6.0006
   17.0000    5.9998
   18.0000    6.0002
   19.0000    6.0000
   20.0000    6.0001
   21.0000    6.0000
   22.0000    6.0001
   23.0000    6.0000
   24.0000    6.0000
   25.0000    6.0000
   26.0000    6.0000
   27.0000    6.0000
   28.0000    6.0000
   29.0000    6.0000
   30.0000    6.0000
   31.0000    6.0000
   32.0000    6.0000
   33.0000    6.0000
   34.0000    6.0000
   35.0000    6.0000
   36.0000    6.0000
   37.0000    6.0000
   38.0000    6.0000
   39.0000    6.0000
   40.0000    6.0000
   41.0000    6.0000
   42.0000    6.0000
   43.0000    6.0000
   44.0000    6.0000
   45.0000    6.0000
   46.0000    6.0000
   47.0000    6.0000
   48.0000    6.0000
   49.0000    6.0000
   50.0000    6.0000
   51.0000    6.0000
   52.0000    6.0000
   53.0000    6.0000
   54.0000    6.0000
   55.0000    6.0000
   56.0000    6.0000
   57.0000    6.0000
   58.0000    6.0000
   59.0000    6.0000
   60.0000    6.0000

==> data/convergence/b/WMMSE_MRT_with_SVD_Multicast_0.85.txt <==
    1.0000   18.0428
    2.0000   22.0029
    3.0000   22.2089
    4.0000   22.2794
    5.0000   22.3561
    6.0000   22.4281
    7.0000   22.4952
    8.0000   22.5335
    9.0000   22.5212
   10.0000   22.5402
   11.0000   22.5414
   12.0000   22.5495
   13.0000   22.5537
   14.0000   22.5590
   15.0000   22.5631
   16.0000   22.5672
   17.0000   22.5708
   18.0000   22.5741
   19.0000   22.5771
   20.0000   22.5798
   21.0000   22.5823
   22.0000   22.5846
   23.0000   22.5867
   24.0000   22.5886
   25.0000   22.5903
   26.0000   22.5919
   27.0000   22.5934
   28.0000   22.5947
   29.0000   22.5959
   30.0000   22.5970
   31.0000   22.5980
   32.0000   22.5989
   33.0000   22.5998
   34.0000   22.6005
   35.0000   22.6012
   36.0000   22.6019
   37.0000   22.6025
   38.0000   22.6030
   39.0000   22.6035
   40.0000   22.6039
   41.0000   22.6044
   42.0000   22.6047
   43.0000   22.6051
   44.0000   22.6054
   45.0000   22.6057
   46.0000   22.6059
   47.0000   22.6062
   48.0000   22.6064
   49.0000   22.6066
   50.0000   22.6068
   51.0000   22.6070
   52.0000   22.6071
   53.0000   22.6072
   54.0000   22.6074
   55.0000   22.6075
   56.0000   22.6076
   57.0000   22.6077
   58.0000   22.6078
   59.0000   22.6079
   60.0000   22.6079

==> data/convergence/b/WMMSE_MRT_with_SVD_Multicast_0.90.txt <==
    1.0000   18.5678
    2.0000   21.1333
    3.0000   21.3110
    4.0000   21.4525
    5.0000   21.5838
    6.0000   21.7050
    7.0000   21.8173
    8.0000   21.9217
    9.0000   22.0189
   10.0000   22.1098
   11.0000   22.1948
   12.0000   22.2744
   13.0000   22.3491
   14.0000   22.4193
   15.0000   22.4852
   16.0000   22.5471
   17.0000   22.5912
   18.0000   22.5674
   19.0000   22.5860
   20.0000   22.5815
   21.0000   22.5868
   22.0000   22.5874
   23.0000   22.5898
   24.0000   22.5912
   25.0000   22.5928
   26.0000   22.5941
   27.0000   22.5954
   28.0000   22.5965
   29.0000   22.5976
   30.0000   22.5985
   31.0000   22.5994
   32.0000   22.6002
   33.0000   22.6009
   34.0000   22.6016
   35.0000   22.6022
   36.0000   22.6028
   37.0000   22.6033
   38.0000   22.6038
   39.0000   22.6042
   40.0000   22.6046
   41.0000   22.6049
   42.0000   22.6053
   43.0000   22.6056
   44.0000   22.6058
   45.0000   22.6061
   46.0000   22.6063
   47.0000   22.6065
   48.0000   22.6067
   49.0000   22.6069
   50.0000   22.6070
   51.0000   22.6072
   52.0000   22.6073
   53.0000   22.6074
   54.0000   22.6076
   55.0000   22.6077
   56.0000   22.6078
   57.0000   22.6078
   58.0000   22.6079
   59.0000   22.6080
   60.0000   22.6081

==> data/convergence/b/WMMSE_MRT_with_SVD_Multicast_0.95.txt <==
    1.0000   18.2284
    2.0000   19.2774
    3.0000   19.6765
    4.0000   19.9471
    5.0000   20.1910
    6.0000   20.4076
    7.0000   20.6052
    8.0000   20.7859
    9.0000   20.9525
   10.0000   21.1067
   11.0000   21.2500
   12.0000   21.3836
   13.0000   21.5085
   14.0000   21.6256
   15.0000   21.7355
   16.0000   21.8388
   17.0000   21.9360
   18.0000   22.0276
   19.0000   22.1140
   20.0000   22.1956
   21.0000   22.2726
   22.0000   22.3453
   23.0000   22.4140
   24.0000   22.4789
   25.0000   22.5403
   26.0000   22.5982
   27.0000   22.5958
   28.0000   22.5970
   29.0000   22.5985
   30.0000   22.5991
   31.0000   22.5999
   32.0000   22.6005
   33.0000   22.6012
   34.0000   22.6017
   35.0000   22.6023
   36.0000   22.6028
   37.0000   22.6032
   38.0000   22.6036
   39.0000   22.6040
   40.0000   22.6044
   41.0000   22.6047
   42.0000   22.6050
   43.0000   22.6053
   44.0000   22.6055
   45.0000   22.6058
   46.0000   22.6060
   47.0000   22.6062
   48.0000   22.6064
   49.0000   22.6066
   50.0000   22.6067
   51.0000   22.6069
   52.0000   22.6070
   53.0000   22.6072
   54.0000   22.6073
   55.0000   22.6074
   56.0000   22.6075
   57.0000   22.6076
   58.0000   22.6077
   59.0000   22.6077
   60.0000   22.6078

==> data/rate region/S11/S11_Rate_Region_Two_Users_DPC.txt <==
    8.6475         0
    8.5341    2.4373
    8.5005    2.7370
    8.4809    2.8835
    8.4591    3.0294
    8.4351    3.1724
    8.4086    3.3130
    8.3794    3.4512
    8.3474    3.5861
    8.3120    3.7190
    8.2734    3.8483
    8.2312    3.9743
    8.1851    4.0968
    8.1350    4.2156
    8.0806    4.3306
    8.0216    4.4416
    7.9579    4.5485
    7.8892    4.6513
    7.8153    4.7498
    7.7360    4.8441
    7.6511    4.9341
    4.8441    7.7360
    4.7498    7.8153
    4.6513    7.8892
    4.5485    7.9579
    4.4416    8.0216
    4.3306    8.0806
    4.2156    8.1350
    4.0968    8.1851
    3.9743    8.2312
    3.8483    8.2734
    3.7190    8.3120
    3.5861    8.3474
    3.4512    8.3794
    3.3130    8.4086
    3.1724    8.4351
    3.0294    8.4591
    2.8835    8.4809
    2.7370    8.5005
    2.4373    8.5341
         0    8.6475

==> data/rate region/S11/S11_Rate_Region_Two_Users_LDM_SDR_Digital.txt <==
    8.1474    0.0000
    5.1810    4.5150
    5.1044    4.6296
    5.0235    4.7375
    4.9567    4.8173
    4.8890    4.8890
    4.8173    4.9567
    4.7375    5.0235
    4.6296    5.1044
    4.5150    5.1810
    0.0000    8.1474

==> data/rate region/S11/S11_Rate_Region_Two_Users_LDM_SDR_Hybrid_16Ltx.txt <==
    8.1474    0.0000
    5.1805    4.5144
    5.1039    4.6290
    5.0231    4.7369
    4.9562    4.8167
    4.8885    4.8885
    4.8168    4.9561
    4.7370    5.0230
    4.6291    5.1039
    4.5145    5.1805
    0.0000    8.1473


==> data/rate region/S11/S11_Rate_Region_Two_Users_LDM_SDR_Hybrid_2Ltx.txt <==
    8.1474    0.0000
    4.3660    4.1180
    4.2914    4.1970
    4.2143    4.2697
    0.0000    8.0598

==> data/rate region/S11/S11_Rate_Region_Two_Users_LDM_SDR_Hybrid_4Ltx.txt <==
    8.1474    0.0000
    4.3660    4.1180
    4.2914    4.1970
    4.2143    4.2697
    0.0000    8.0598


==> data/rate region/S11/S11_Rate_Region_Two_Users_LDM_SDR_Hybrid_8Ltx.txt <==
    8.1474    0.0000
    4.7736    4.4114
    4.6954    4.5049
    4.6251    4.5793
    4.5520    4.6483
    4.4596    4.7256
    0.0000    8.1034

==> data/rate region/S11/S11_Rate_Region_Two_Users_RS_SDR_Digital.txt <==
    8.1474    0.0001
    8.0402    1.6841
    8.0174    1.8699
    8.0008    1.9883
    7.9814    2.1133
    7.9592    2.2427
    7.9340    2.3743
    7.9056    2.5075
    7.8738    2.6408
    7.8383    2.7738
    7.7989    2.9055
    7.7555    3.0344
    7.7081    3.1604
    7.6562    3.2833
    7.6013    3.3991
    7.5397    3.5154
    7.4724    3.6285
    7.3995    3.7378
    7.3206    3.8434
    7.2357    3.9447
    5.5931    5.5931
    3.9447    7.2357
    3.8434    7.3206
    3.7378    7.3995
    3.6285    7.4724
    3.5153    7.5397
    3.3991    7.6013
    3.2832    7.6562
    3.1602    7.7081
    3.0343    7.7556
    2.9052    7.7989
    2.7735    7.8384
    2.6405    7.8739
    2.5072    7.9056
    2.3741    7.9340
    2.2424    7.9592
    2.1132    7.9814
    1.9883    8.0008
    1.8698    8.0174
    1.6839    8.0402
    0.0001    8.1474

==> data/rate region/S11/S11_Rate_Region_Two_Users_RS_SDR_Hybrid_16Ltx.txt <==
    8.1474    0.0001
    8.0402    1.6838
    8.0174    1.8693
    8.0008    1.9878
    7.9814    2.1127
    7.9592    2.2419
    7.9340    2.3739
    7.9056    2.5070
    7.8738    2.6402
    7.8383    2.7732
    7.7989    2.9049
    7.7556    3.0339
    7.7081    3.1598
    7.6562    3.2827
    7.6014    3.3984
    7.5397    3.5148
    7.4726    3.6277
    7.3996    3.7372
    7.3206    3.8428
    7.2357    3.9441
    5.5929    5.5928
    3.9442    7.2356
    3.8429    7.3205
    3.7373    7.3995
    3.6277    7.4725
    3.5148    7.5396
    3.3984    7.6014
    3.2828    7.6561
    3.1598    7.7081
    3.0338    7.7556
    2.9049    7.7988
    2.7732    7.8382
    2.6400    7.8738
    2.5068    7.9056
    2.3737    7.9339
    2.2419    7.9591
    2.1128    7.9813
    1.9878    8.0007
    1.8693    8.0174
    1.6838    8.0401
    0.0001    8.1473

==> data/rate region/S11/S11_Rate_Region_Two_Users_RS_SDR_Hybrid_2Ltx.txt <==
    8.1474    0.0000
    8.0094    1.4317
    7.9901    1.5425
    7.9664    1.6656
    7.9084    1.9215
    7.8740    2.0503
    7.8355    2.1787
    7.7929    2.3056
    7.7463    2.4294
    7.6952    2.5502
    7.6394    2.6679
    7.5786    2.7821
    7.5122    2.8933
    7.4401    3.0009
    7.3618    3.1050
    7.2844    3.1970
    5.2889    5.1983
    3.2875    7.1939
    3.1963    7.2706
    3.0905    7.3503
    2.9827    7.4226
    2.8717    7.4888
    2.7574    7.5497
    2.6395    7.6056
    2.5185    7.6567
    2.3946    7.7034
    2.2678    7.7460
    2.1394    7.7844
    2.0106    7.8189
    1.8821    7.8496
    1.7552    7.8768
    1.6324    7.9005
    1.5197    7.9201
    0.0001    8.0598

==> data/rate region/S11/S11_Rate_Region_Two_Users_RS_SDR_Hybrid_4Ltx.txt <==
    8.1474    0.0000
    8.0094    1.4317
    7.9901    1.5425
    7.9664    1.6656
    7.9084    1.9215
    7.8740    2.0502
    7.8355    2.1787
    7.7929    2.3055
    7.7463    2.4294
    7.6952    2.5502
    7.6394    2.6679
    7.5786    2.7822
    7.5122    2.8933
    7.4401    3.0009
    7.3618    3.1050
    7.2844    3.1970
    5.2889    5.1983
    3.2875    7.1939
    3.1963    7.2706
    3.0905    7.3503
    2.9827    7.4226
    2.8717    7.4888
    2.7573    7.5497
    2.6395    7.6056
    2.5185    7.6567
    2.3946    7.7034
    2.2679    7.7460
    2.1393    7.7845
    2.0106    7.8189
    1.8821    7.8496
    1.7553    7.8768
    1.6324    7.9005
    1.5196    7.9201
    0.0001    8.0598

==> data/rate region/S11/S11_Rate_Region_Two_Users_RS_SDR_Hybrid_8Ltx.txt <==
    8.1474    0.0001
    8.0263    1.5786
    8.0117    1.6817
    7.9932    1.8002
    7.9716    1.9253
    7.9468    2.0542
    7.9189    2.1850
    7.8875    2.3164
    7.8526    2.4473
    7.8135    2.5779
    7.7704    2.7061
    7.7233    2.8312
    7.6718    2.9530
    7.6155    3.0718
    7.5541    3.1871
    7.4899    3.2948
    7.4179    3.4028
    7.3398    3.5071
    7.2563    3.6068
    5.4570    5.4118
    3.6519    7.2112
    3.5521    7.2948
    3.4477    7.3729
    3.3395    7.4451
    3.2317    7.5093
    3.1163    7.5707
    2.9976    7.6270
    2.8755    7.6786
    2.7508    7.7256
    2.6225    7.7687
    2.4919    7.8078
    2.3611    7.8427
    2.2298    7.8741
    2.0989    7.9020
    1.9702    7.9267
    1.8454    7.9483
    1.7271    7.9668
    1.6230    7.9816
    0.0001    8.1034

==> data/rate region/S12/S12_Rate_Region_Two_Users_DPC.txt <==
    8.6475         0
    8.5173    4.1456
    8.4838    4.4447
    8.4641    4.5922
    8.4424    4.7368
    8.4185    4.8791
    8.3922    5.0191
    8.3631    5.1563
    8.3312    5.2908
    8.2963    5.4222
    8.2580    5.5503
    8.2162    5.6751
    8.1707    5.7961
    8.1213    5.9132
    8.0677    6.0264
    8.0099    6.1354
    7.9475    6.2400
    7.8806    6.3401
    7.8089    6.4357
    7.7324    6.5267
    7.6511    6.6128
    6.5267    7.7324
    6.4357    7.8089
    6.3401    7.8806
    6.2400    7.9475
    6.1354    8.0099
    6.0264    8.0677
    5.9132    8.1213
    5.7961    8.1707
    5.6751    8.2162
    5.5503    8.2580
    5.4222    8.2963
    5.2908    8.3312
    5.1563    8.3631
    5.0191    8.3922
    4.8791    8.4185
    4.7368    8.4424
    4.5922    8.4641
    4.4447    8.4838
    4.1456    8.5173
         0    8.6475

==> data/rate region/S12/S12_Rate_Region_Two_Users_LDM_SDR_Digital.txt <==
    8.1473    0.0001
    7.1179    4.9331
    7.0846    5.0906
    7.0491    5.2404
    7.0109    5.3836
    6.9699    5.5208
    6.9258    5.6526
    6.8782    5.7793
    6.8299    5.8939
    6.7869    5.9847
    6.7344    6.0828
    6.6906    6.1559
    6.6370    6.2361
    6.5795    6.3127
    6.5175    6.3863
    6.4537    6.4537
    6.3863    6.5175
    6.3127    6.5795
    6.2361    6.6370
    6.1559    6.6906
    6.0828    6.7344
    5.9847    6.7869
    5.8939    6.8300
    5.7793    6.8782
    5.6526    6.9258
    5.5208    6.9700
    5.3835    7.0110
    5.2403    7.0491
    5.0905    7.0846
    4.9330    7.1179
    0.0000    8.1474

==> data/rate region/S12/S12_Rate_Region_Two_Users_LDM_SDR_Hybrid_2Ltx.txt <==
    8.1474    0.0000
    6.5339    4.7687
    6.4828    4.9049
    6.4284    5.0339
    6.3704    5.1563
    6.3088    5.2725
    6.2538    5.3652
    6.2001    5.4455
    6.1429    5.5217
    6.0820    5.5940
    6.0148    5.6650
    5.9497    5.7262
    5.8781    5.7864
    5.8027    5.8429
    5.7235    5.8959
    5.6329    5.9496
    5.5180    6.0106
    5.3976    6.0676
    5.2713    6.1208
    5.1385    6.1707
    4.9988    6.2175
    0.0000    7.7978

==> data/rate region/S12/S12_Rate_Region_Two_Users_LDM_SDR_Hybrid_4Ltx.txt <==
    8.1474    0.0000
    6.8826    4.8116
    6.8424    4.9626
    6.7997    5.1057
    6.7541    5.2417
    6.7051    5.3722
    6.6527    5.4964
    6.5967    5.6148
    6.5496    5.7034
    6.4998    5.7871
    6.4465    5.8668
    6.3893    5.9430
    6.3282    6.0155
    6.2628    6.0847
    6.1958    6.1478
    6.1240    6.2082
    6.0483    6.2649
    5.9687    6.3181
    5.8856    6.3676
    5.7979    6.4141
    5.6800    6.4699
    5.5566    6.5219
    5.4277    6.5704
    5.2929    6.6155
    5.1518    6.6577
    5.0035    6.6971
    0.0000    7.9684

==> data/rate region/S12/S12_Rate_Region_Two_Users_LDM_SDR_Hybrid_8Ltx.txt <==
    8.1474    0.0000
    7.1167    4.9297
    7.0834    5.0873
    7.0479    5.2372
    7.0097    5.3804
    6.9687    5.5177
    6.9246    5.6495
    6.8769    5.7762
    6.8286    5.8911
    6.7856    5.9820
    6.7331    6.0799
    6.6893    6.1531
    6.6356    6.2333
    6.5782    6.3099
    6.5162    6.3835
    6.4524    6.4510
    6.3849    6.5147
    6.3113    6.5767
    6.2348    6.6341
    6.1546    6.6878
    6.0813    6.7317
    5.9834    6.7841
    5.8926    6.8271
    5.7777    6.8754
    5.6510    6.9231
    5.5192    6.9672
    5.3819    7.0083
    5.2386    7.0464
    5.0888    7.0819
    4.9312    7.1152
    0.0000    8.1459

==> data/rate region/S12/S12_Rate_Region_Two_Users_RS_SDR_Digital.txt <==
    8.1474    0.0000
    8.0249    3.1805
    7.9925    3.4777
    7.9725    3.6329
    7.9497    3.7908
    7.9238    3.9500
    7.8947    4.1092
    7.8620    4.2671
    7.8257    4.4227
    7.7855    4.5756
    7.7412    4.7253
    7.6923    4.8718
    7.6385    5.0153
    7.5795    5.1554
    7.5144    5.2932
    7.4423    5.4291
    7.3627    5.5630
    7.2742    5.6956
    7.1763    5.8263
    7.0685    5.9549
    6.5155    6.5155
    5.9549    7.0685
    5.8263    7.1764
    5.6952    7.2744
    5.5629    7.3627
    5.4290    7.4424
    5.2931    7.5144
    5.1553    7.5795
    5.0156    7.6384
    4.8720    7.6922
    4.7255    7.7411
    4.5758    7.7855
    4.4229    7.8257
    4.2672    7.8620
    4.1093    7.8947
    3.9501    7.9238
    3.7909    7.9497
    3.6329    7.9725
    3.4776    7.9925
    3.1804    8.0249
    0.0000    8.1474

==> data/rate region/S12/S12_Rate_Region_Two_Users_RS_SDR_Hybrid_2Ltx.txt <==
    8.1474    0.0000
    8.0281    2.4073
    7.9975    2.6725
    7.9787    2.8116
    7.9579    2.9508
    7.9332    3.0980
    7.9060    3.2432
    7.8754    3.3883
    7.8414    3.5324
    7.8037    3.6748
    7.7620    3.8148
    7.7162    3.9518
    7.6658    4.0860
    7.6104    4.2176
    7.5494    4.3467
    7.4823    4.4733
    7.4086    4.5973
    7.3275    4.7188
    7.2387    4.8375
    7.1417    4.9532
    6.2278    5.8740
    5.3066    6.7883
    5.1906    6.8856
    5.0713    6.9748
    4.9496    7.0560
    4.8254    7.1298
    4.6988    7.1969
    4.5695    7.2580
    4.4378    7.3135
    4.3034    7.3639
    4.1667    7.4096
    4.0267    7.4513
    3.8846    7.4890
    3.7408    7.5230
    3.5962    7.5535
    3.4507    7.5808
    3.3096    7.6045
    3.1668    7.6260
    3.0288    7.6446
    2.7664    7.6751
    0.0000    7.7979

==> data/rate region/S12/S12_Rate_Region_Two_Users_RS_SDR_Hybrid_4Ltx.txt <==
    8.1474    0.0000
    8.0252    2.8215
    7.9937    3.1017
    7.9743    3.2483
    7.9523    3.3979
    7.9273    3.5492
    7.8991    3.7010
    7.8676    3.8522
    7.8324    4.0018
    7.7935    4.1491
    7.7505    4.2938
    7.7032    4.4357
    7.6512    4.5742
    7.5941    4.7098
    7.5311    4.8431
    7.4616    4.9742
    7.3850    5.1031
    7.3002    5.2302
    7.2068    5.3550
    7.1041    5.4775
    6.3847    6.2040
    5.6581    6.9234
    5.5354    7.0264
    5.4106    7.1198
    5.2834    7.2046
    5.1545    7.2813
    5.0233    7.3508
    4.8898    7.4139
    4.7542    7.4710
    4.6158    7.5229
    4.4740    7.5703
    4.3294    7.6133
    4.1822    7.6522
    4.0329    7.6873
    3.8820    7.7188
    3.7306    7.7469
    3.5797    7.7718
    3.4306    7.7939
    3.2845    7.8132
    3.0056    7.8446
    0.0000    7.9684

==> data/rate region/S12/S12_Rate_Region_Two_Users_RS_SDR_Hybrid_8Ltx.txt <==
    8.1474    0.0000
    8.0249    3.1778
    7.9925    3.4748
    7.9726    3.6299
    7.9498    3.7878
    7.9239    3.9469
    7.8947    4.1060
    7.8621    4.2639
    7.8258    4.4195
    7.7856    4.5723
    7.7412    4.7219
    7.6924    4.8684
    7.6385    5.0122
    7.5796    5.1519
    7.5146    5.2897
    7.4425    5.4256
    7.3629    5.5595
    7.2746    5.6917
    7.1766    5.8227
    7.0688    5.9512
    6.5145    6.5130
    5.9527    7.0673
    5.8242    7.1751
    5.6932    7.2731
    5.5609    7.3614
    5.4271    7.4410
    5.2911    7.5131
    5.1533    7.5782
    5.0136    7.6370
    4.8701    7.6908
    4.7236    7.7397
    4.5739    7.7841
    4.4212    7.8242
    4.2655    7.8606
    4.1077    7.8932
    3.9486    7.9224
    3.7894    7.9483
    3.6315    7.9711
    3.4763    7.9910
    3.1792    8.0234
    0.0000    8.1459

==> data/rate region/S13/S13_Rate_Region_Two_Users_DPC.txt <==
    8.6475         0
    8.5143    4.8940
    8.4808    5.1918
    8.4611    5.3392
    8.4395    5.4837
    8.4156    5.6259
    8.3893    5.7657
    8.3603    5.9029
    8.3284    6.0372
    8.2935    6.1684
    8.2553    6.2963
    8.2136    6.4208
    8.1682    6.5415
    8.1189    6.6584
    8.0655    6.7713
    8.0078    6.8799
    7.9457    6.9841
    7.8791    7.0837
    7.8078    7.1788
    7.7318    7.2692
    7.6511    7.3547
    7.2692    7.7318
    7.1788    7.8078
    7.0837    7.8791
    6.9841    7.9457
    6.8799    8.0078
    6.7713    8.0655
    6.6584    8.1189
    6.5415    8.1682
    6.4208    8.2136
    6.2963    8.2553
    6.1684    8.2935
    6.0372    8.3284
    5.9029    8.3603
    5.7657    8.3893
    5.6259    8.4156
    5.4837    8.4395
    5.3392    8.4611
    5.1918    8.4808
    4.8940    8.5143
         0    8.6475

==> data/rate region/S13/S13_Rate_Region_Two_Users_LDM_SDR_Digital.txt <==
    8.1474    0.0001
    7.8107    4.8281
    7.7743    5.1527
    7.7537    5.3069
    7.7351    5.4310
    7.7146    5.5530
    7.6921    5.6727
    7.6672    5.7903
    7.6399    5.9056
    7.6098    6.0185
    7.5769    6.1288
    7.5408    6.2364
    7.5014    6.3411
    7.4586    6.4425
    7.4122    6.5407
    7.3619    6.6354
    7.3076    6.7264
    7.2493    6.8136
    7.1869    6.8967
    7.1198    6.9764
    7.0501    7.0501
    6.9764    7.1198
    6.8967    7.1869
    6.8136    7.2493
    6.7264    7.3076
    6.6354    7.3619
    6.5407    7.4122
    6.4426    7.4586
    6.3411    7.5014
    6.2364    7.5408
    6.1288    7.5769
    6.0185    7.6098
    5.9056    7.6399
    5.7903    7.6672
    5.6727    7.6921
    5.5530    7.7146
    5.4310    7.7351
    5.3069    7.7537
    5.1526    7.7743
    4.8281    7.8107
    0.0001    8.1474

==> data/rate region/S13/S13_Rate_Region_Two_Users_LDM_SDR_Hybrid_2Ltx.txt <==
    8.1473    0.0002
    7.7404    4.2242
    7.7004    4.5812
    7.6783    4.7466
    7.6545    4.9056
    7.6288    5.0590
    7.6027    5.1975
    7.5779    5.3148
    7.5508    5.4294
    7.5210    5.5411
    7.4885    5.6501
    7.4529    5.7561
    7.4142    5.8591
    7.3721    5.9588
    7.3265    6.0552
    7.2771    6.1482
    7.2240    6.2374
    7.1668    6.3230
    7.0779    6.4383
    7.0398    6.4826
    6.9660    6.5604
    6.8970    6.6252
    6.8205    6.6895
    6.7394    6.7504
    6.6539    6.8076
    6.5648    6.8606
    6.4722    6.9098
    6.3760    6.9554
    6.2766    6.9973
    6.1742    7.0358
    6.0687    7.0712
    5.9605    7.1035
    5.8498    7.1329
    5.7365    7.1598
    5.6209    7.1843
    5.4849    7.2098
    5.3346    7.2351
    5.1798    7.2582
    5.0197    7.2796
    4.6805    7.3177
    0.0002    7.7335

==> data/rate region/S13/S13_Rate_Region_Two_Users_LDM_SDR_Hybrid_4Ltx.txt <==
    8.1474    0.0002
    7.7798    4.5542
    7.7421    4.8903
    7.7209    5.0492
    7.6978    5.2033
    7.6762    5.3320
    7.6537    5.4517
    7.6289    5.5689
    7.6017    5.6836
    7.5718    5.7959
    7.5391    5.9054
    7.5033    6.0122
    7.4642    6.1161
    7.4218    6.2167
    7.3757    6.3140
    7.3259    6.4079
    7.2722    6.4979
    7.2144    6.5843
    7.1524    6.6670
    7.0859    6.7459
    7.0124    6.8234
    6.9432    6.8885
    6.8648    6.9545
    6.8021    7.0021
    6.6961    7.0741
    6.6060    7.1278
    6.5123    7.1776
    6.4150    7.2236
    6.3145    7.2660
    6.2109    7.3049
    6.1044    7.3407
    5.9951    7.3733
    5.8832    7.4031
    5.7689    7.4302
    5.6523    7.4549
    5.5334    7.4773
    5.4057    7.4987
    5.2530    7.5215
    5.0957    7.5425
    4.7654    7.5796
    0.0001    7.9504

==> data/rate region/S13/S13_Rate_Region_Two_Users_LDM_SDR_Hybrid_8Ltx.txt <==
    8.1474    0.0001
    7.8052    4.7780
    7.7686    5.1044
    7.7478    5.2602
    7.7284    5.3901
    7.7079    5.5120
    7.6854    5.6317
    7.6605    5.7492
    7.6332    5.8644
    7.6032    5.9772
    7.5703    6.0873
    7.5343    6.1947
    7.4950    6.2993
    7.4522    6.4006
    7.4059    6.4985
    7.3556    6.5931
    7.3015    6.6840
    7.2210    6.8016
    7.1810    6.8540
    7.1138    6.9337
    7.0435    7.0081
    6.9706    7.0769
    6.8912    7.1438
    6.8082    7.2061
    6.7212    7.2643
    6.6303    7.3184
    6.5358    7.3686
    6.4379    7.4150
    6.3366    7.4577
    6.2321    7.4970
    6.1247    7.5330
    6.0146    7.5659
    5.9019    7.5959
    5.7868    7.6232
    5.6694    7.6480
    5.5498    7.6705
    5.4280    7.6910
    5.2983    7.7104
    5.1427    7.7311
    4.8172    7.7677
    0.0001    8.1103

==> data/rate region/S13/S13_Rate_Region_Two_Users_RS_SDR_Digital.txt <==
    8.1472    0.0000
    8.0439    3.6520
    8.0061    4.0996
    7.9821    4.3306
    7.9540    4.5625
    7.9217    4.7924
    7.8849    5.0172
    7.8436    5.2350
    7.7976    5.4441
    7.7469    5.6444
    7.6915    5.8360
    7.6309    6.0203
    7.5645    6.1986
    7.4916    6.3725
    7.4121    6.5408
    7.3619    6.6354
    7.3077    6.7263
    7.2464    6.8177
    7.1870    6.8967
    7.1201    6.9761
    7.0501    7.0501
    6.9761    7.1201
    6.8967    7.1870
    6.8177    7.2464
    6.7263    7.3077
    6.6354    7.3619
    6.5408    7.4121
    6.3725    7.4916
    6.1986    7.5645
    6.0203    7.6309
    5.8360    7.6915
    5.6444    7.7469
    5.4442    7.7976
    5.2350    7.8436
    5.0173    7.8849
    4.7924    7.9217
    4.5627    7.9540
    4.3309    7.9820
    4.1000    8.0061
    3.6523    8.0438
    0.0000    8.1472

==> data/rate region/S13/S13_Rate_Region_Two_Users_RS_SDR_Hybrid_2Ltx.txt <==
    8.1471    0.0000
    8.0400    3.2178
    8.0033    3.6167
    7.9802    3.8228
    7.9535    4.0301
    7.9229    4.2367
    7.8882    4.4397
    7.8494    4.6377
    7.8062    4.8295
    7.7587    5.0147
    7.7065    5.1935
    7.6492    5.3666
    7.5863    5.5351
    7.5169    5.7002
    7.4404    5.8621
    7.3556    6.0221
    7.2608    6.1814
    7.1668    6.3229
    7.1055    6.4046
    7.0396    6.4828
    6.9713    6.5551
    6.8990    6.6234
    6.8209    6.6892
    6.7399    6.7500
    6.5974    6.8447
    6.4377    6.9397
    6.2777    7.0246
    6.1159    7.1010
    5.9511    7.1703
    5.7828    7.2332
    5.6101    7.2903
    5.4321    7.3423
    5.2481    7.3897
    5.0579    7.4326
    4.8620    7.4712
    4.6614    7.5057
    4.4580    7.5361
    4.2538    7.5627
    4.0510    7.5857
    3.6590    7.6223
    0.0000    7.7335

==> data/rate region/S13/S13_Rate_Region_Two_Users_RS_SDR_Hybrid_4Ltx.txt <==
    8.1471    0.0000
    8.0420    3.4501
    8.0048    3.8745
    7.9811    4.0934
    7.9537    4.3137
    7.9222    4.5322
    7.8864    4.7466
    7.8462    4.9548
    7.8015    5.1556
    7.7523    5.3486
    7.6984    5.5341
    7.6394    5.7131
    7.5746    5.8868
    7.5034    6.0565
    7.4246    6.2232
    7.3375    6.3874
    7.2722    6.4980
    7.2144    6.5843
    7.1524    6.6670
    7.0858    6.7461
    7.0169    6.8189
    6.9440    6.8878
    6.8650    6.9544
    6.7826    7.0162
    6.6962    7.0740
    6.5851    7.1397
    6.4211    7.2267
    6.2544    7.3054
    6.0848    7.3767
    5.9112    7.4414
    5.7325    7.5003
    5.5474    7.5541
    5.3551    7.6032
    5.1551    7.6477
    4.9481    7.6878
    4.7351    7.7235
    4.5182    7.7550
    4.2998    7.7824
    4.0826    7.8060
    3.6617    7.8432
    0.0000    7.9502

==> data/rate region/S13/S13_Rate_Region_Two_Users_RS_SDR_Hybrid_8Ltx.txt <==
    8.1472    0.0000
    8.0435    3.6145
    8.0059    4.0579
    7.9819    4.2864
    7.9540    4.5162
    7.9218    4.7439
    7.8852    4.9668
    7.8440    5.1827
    7.7983    5.3904
    7.7479    5.5892
    7.6928    5.7797
    7.6325    5.9630
    7.5664    6.1404
    7.4937    6.3135
    7.4135    6.4835
    7.3556    6.5932
    7.3015    6.6839
    7.2433    6.7709
    7.1809    6.8541
    7.1142    6.9333
    7.0444    7.0072
    6.9705    7.0769
    6.8913    7.1437
    6.8082    7.2061
    6.7211    7.2643
    6.6304    7.3184
    6.5207    7.3762
    6.3508    7.4565
    6.1777    7.5292
    6.0003    7.5952
    5.8170    7.6555
    5.6266    7.7106
    5.4279    7.7610
    5.2205    7.8067
    5.0048    7.8478
    4.7823    7.8844
    4.5550    7.9166
    4.3257    7.9445
    4.0974    7.9684
    2.4194    8.0467
    0.0000    8.1101

==> data/rate region/S14/S14_Rate_Region_Two_Users_DPC.txt <==
    8.6475         0
    8.5135    5.1661
    8.4800    5.4639
    8.4604    5.6113
    8.4388    5.7557
    8.4149    5.8979
    8.3885    6.0377
    8.3596    6.1748
    8.3277    6.3091
    8.2929    6.4399
    8.2546    6.5681
    8.2129    6.6925
    8.1675    6.8132
    8.1183    6.9300
    8.0649    7.0428
    8.0073    7.1513
    7.9453    7.2554
    7.8787    7.3549
    7.8075    7.4499
    7.7316    7.5401
    7.6511    7.6254
    7.5401    7.7316
    7.4499    7.8075
    7.3549    7.8787
    7.2554    7.9453
    7.1513    8.0073
    7.0428    8.0649
    6.9300    8.1183
    6.8132    8.1675
    6.6925    8.2129
    6.5681    8.2546
    6.4399    8.2929
    6.3091    8.3277
    6.1748    8.3596
    6.0377    8.3885
    5.8979    8.4149
    5.7557    8.4388
    5.6113    8.4604
    5.4639    8.4800
    5.1661    8.5135
         0    8.6475

==> data/rate region/S14/S14_Rate_Region_Two_Users_LDM_SDR_Digital.txt <==
    8.1474    0.0000
    8.0078    4.8404
    7.9762    5.1214
    7.9577    5.2597
    7.9373    5.3963
    7.9147    5.5310
    7.8897    5.6636
    7.8621    5.7939
    7.8318    5.9217
    7.7985    6.0468
    7.7620    6.1690
    7.7222    6.2879
    7.6787    6.4034
    7.6315    6.5153
    7.5803    6.6235
    7.5250    6.7275
    7.4654    6.8275
    7.4013    6.9234
    7.3328    7.0146
    7.2589    7.1023
    7.1829    7.1829
    7.1024    7.2589
    7.0146    7.3329
    6.9234    7.4013
    6.8275    7.4654
    6.7275    7.5250
    6.6235    7.5803
    6.5154    7.6315
    6.4034    7.6787
    6.2879    7.7222
    6.1690    7.7620
    6.0468    7.7985
    5.9218    7.8318
    5.7940    7.8621
    5.6637    7.8897
    5.5310    7.9147
    5.3963    7.9373
    5.2597    7.9577
    5.1214    7.9762
    4.8404    8.0078
    0.0000    8.1474

==> data/rate region/S14/S14_Rate_Region_Two_Users_LDM_SDR_Hybrid_2Ltx.txt <==
    8.1474    0.0000
    8.0002    4.1017
    7.9689    4.3802
    7.9507    4.5170
    7.9305    4.6519
    7.9081    4.7850
    7.8834    4.9159
    7.8562    5.0446
    7.8263    5.1707
    7.7934    5.2941
    7.7574    5.4147
    7.7181    5.5321
    7.6752    5.6462
    7.6286    5.7567
    7.5780    5.8635
    7.5234    5.9663
    7.4645    6.0651
    7.4012    6.1597
    7.3335    6.2500
    7.2608    6.3362
    7.1796    6.4218
    7.1030    6.4938
    7.0178    6.5654
    6.9279    6.6328
    6.8344    6.6953
    6.7357    6.7541
    6.6328    6.8087
    6.5261    6.8593
    6.4157    6.9058
    6.3017    6.9487
    6.1844    6.9880
    6.0640    7.0239
    5.9407    7.0568
    5.8148    7.0867
    5.6865    7.1138
    5.5559    7.1384
    5.4233    7.1607
    5.2889    7.1808
    5.1528    7.1990
    4.8764    7.2300
    0.0000    7.3810

==> data/rate region/S14/S14_Rate_Region_Two_Users_LDM_SDR_Hybrid_4Ltx.txt <==
    8.1474    0.0000
    8.0076    4.8127
    7.9760    5.0936
    7.9576    5.2318
    7.9371    5.3683
    7.9145    5.5030
    7.8895    5.6356
    7.8620    5.7658
    7.8317    5.8935
    7.7984    6.0185
    7.7619    6.1406
    7.7221    6.2595
    7.6787    6.3749
    7.6315    6.4869
    7.5803    6.5949
    7.5250    6.6990
    7.4655    6.7989
    7.4015    6.8946
    7.3329    6.9860
    7.2594    7.0732
    7.1822    7.1549
    7.1023    7.2303
    7.0151    7.3038
    6.9236    7.3725
    6.8278    7.4366
    6.7279    7.4962
    6.6239    7.5514
    6.5158    7.6026
    6.4039    7.6498
    6.2884    7.6932
    6.1696    7.7330
    6.0475    7.7695
    5.9225    7.8028
    5.7948    7.8331
    5.6645    7.8606
    5.5319    7.8856
    5.3973    7.9082
    5.2608    7.9286
    5.1225    7.9471
    4.8417    7.9787
    0.0000    8.1186

==> data/rate region/S14/S14_Rate_Region_Two_Users_LDM_SDR_Hybrid_8Ltx.txt <==
    8.1474    0.0000
    8.0074    4.7864
    7.9758    5.0672
    7.9574    5.2053
    7.9370    5.3418
    7.9143    5.4763
    7.8894    5.6089
    7.8618    5.7391
    7.8315    5.8667
    7.7983    5.9917
    7.7618    6.1138
    7.7220    6.2326
    7.6786    6.3479
    7.6314    6.4598
    7.5803    6.5678
    7.5250    6.6719
    7.4655    6.7718
    7.4015    6.8674
    7.3330    6.9588
    7.2594    7.0461
    7.1815    7.1285
    7.1022    7.2032
    7.0152    7.2766
    6.9238    7.3451
    6.8281    7.4092
    6.7282    7.4687
    6.6243    7.5239
    6.5162    7.5751
    6.4043    7.6223
    6.2889    7.6657
    6.1701    7.7055
    6.0481    7.7420
    5.9231    7.7752
    5.7955    7.8055
    5.6653    7.8330
    5.5327    7.8580
    5.3982    7.8806
    5.2618    7.9010
    5.1236    7.9195
    4.8429    7.9510
    0.0000    8.0912

==> data/rate region/S14/S14_Rate_Region_Two_Users_RS_SDR_Digital.txt <==
    8.1357    0.0000
    8.0408    3.6095
    8.0016    4.3657
    7.9763    4.7631
    7.9459    5.1673
    7.9131    5.5398
    7.8897    5.6636
    7.8621    5.7939
    7.8318    5.9218
    7.7985    6.0468
    7.7620    6.1689
    7.7222    6.2878
    7.6787    6.4034
    7.6315    6.5153
    7.5803    6.6234
    7.5250    6.7277
    7.4654    6.8275
    7.4014    6.9233
    7.3328    7.0147
    7.2597    7.1015
    7.1829    7.1829
    7.1015    7.2597
    7.0147    7.3328
    6.9233    7.4014
    6.8275    7.4654
    6.7277    7.5250
    6.6234    7.5803
    6.5153    7.6315
    6.4034    7.6787
    6.2879    7.7222
    6.1690    7.7620
    6.0468    7.7985
    5.9218    7.8318
    5.7940    7.8621
    5.6637    7.8897
    5.5397    7.9131
    5.1675    7.9459
    4.7635    7.9762
    4.3662    8.0016
    3.6100    8.0408
    0.0000    8.1357

==> data/rate region/S14/S14_Rate_Region_Two_Users_RS_SDR_Hybrid_2Ltx.txt <==
    8.1366    0.0000
    8.0461    2.9547
    8.0057    3.6445
    7.9795    4.0025
    7.9482    4.3627
    7.9112    4.7191
    7.8834    4.9161
    7.8562    5.0445
    7.8263    5.1707
    7.7934    5.2941
    7.7574    5.4147
    7.7181    5.5321
    7.6752    5.6461
    7.6286    5.7567
    7.5780    5.8635
    7.5234    5.9664
    7.4645    6.0652
    7.4013    6.1596
    7.3336    6.2499
    7.2610    6.3361
    7.1853    6.4162
    7.1052    6.4918
    7.0194    6.5641
    6.9290    6.6319
    6.8344    6.6952
    6.7422    6.7504
    6.6328    6.8087
    6.5261    6.8592
    6.4156    6.9058
    6.3017    6.9487
    6.1844    6.9880
    6.0640    7.0240
    5.9407    7.0568
    5.8148    7.0867
    5.6864    7.1138
    5.5317    7.1384
    5.1864    7.1755
    4.8372    7.2070
    4.4900    7.2335
    3.8197    7.2744
    0.0000    7.3764

==> data/rate region/S14/S14_Rate_Region_Two_Users_RS_SDR_Hybrid_4Ltx.txt <==
    8.1357    0.0000
    8.0410    3.5847
    8.0018    4.3387
    7.9764    4.7348
    7.9460    5.1374
    7.9128    5.5123
    7.8895    5.6355
    7.8620    5.7658
    7.8317    5.8935
    7.7984    6.0185
    7.7619    6.1406
    7.7221    6.2595
    7.6787    6.3749
    7.6315    6.4868
    7.5803    6.5949
    7.5220    6.7044
    7.4655    6.7989
    7.4015    6.8947
    7.3329    6.9860
    7.2598    7.0728
    7.1830    7.1541
    7.1017    7.2309
    7.0149    7.3040
    6.9235    7.3726
    6.8321    7.4339
    6.7280    7.4961
    6.6239    7.5514
    6.5158    7.6026
    6.4038    7.6498
    6.2884    7.6932
    6.1695    7.7330
    6.0474    7.7695
    5.9225    7.8028
    5.7947    7.8331
    5.6645    7.8606
    5.5408    7.8840
    5.1692    7.9170
    4.7670    7.9474
    4.3715    7.9728
    3.6182    8.0120
    0.0000    8.1070

==> data/rate region/S14/S14_Rate_Region_Two_Users_RS_SDR_Hybrid_8Ltx.txt <==
    8.1358    0.0000
    8.0412    3.5612
    8.0019    4.3132
    7.9765    4.7080
    7.9461    5.1091
    7.9125    5.4864
    7.8894    5.6089
    7.8315    5.8668
    7.7983    5.9917
    7.7618    6.1137
    7.7220    6.2325
    7.6786    6.3479
    7.6314    6.4598
    7.5803    6.5679
    7.5250    6.6720
    7.4655    6.7718
    7.4015    6.8675
    7.3330    6.9588
    7.2599    7.0455
    7.1831    7.1268
    7.1019    7.2036
    7.0151    7.2766
    6.9238    7.3452
    6.8281    7.4092
    6.7283    7.4687
    6.6243    7.5239
    6.5161    7.5751
    6.4043    7.6223
    6.2889    7.6657
    6.1701    7.7055
    6.0480    7.7420
    5.9231    7.7752
    5.7954    7.8055
    5.6653    7.8330
    5.5419    7.8564
    5.1706    7.8895
    4.7704    7.9200
    4.3765    7.9454
    3.6260    7.9847
    0.0000    8.0796
